Toward Solving the Puzzle: Dissecting the Complex Merger A521 with Multi-wavelength Data

A521 has been a subject of extensive panchromatic studies from X-ray to radio. The cluster possesses a number of remarkable features including a bright radio relic with a steep spectrum, more than three distinct galaxy groups forming a filament, and two disturbed X-ray peaks at odds with the distant position and tilted orientation of the radio relic. These several lines of evidence indicate a complex merger. In this paper, we present a multi-wavelength study of A521 based on Subaru optical, Hubble Space Telescope infrared, Chandra X-ray, GMRT radio, and MMT optical spectroscopic observations. Our weak-lensing (WL) analysis with improved systematics control reveals that A521 is mainly composed of three substructures aligned in the northwest to southeast orientation. These WL mass substructures are remarkably well-aligned with the cluster optical luminosity distribution constructed from our new enhanced cluster member catalog. These individual substructure masses are determined by simultaneously fitting three NFW profiles. We find that the total mass of A521 modeled by the superposition of the three halos is $13.0_{-1.3}^{+1.0} \times 10^{14}M_{\odot}$, a factor of two higher than the previous WL measurement. With these WL mass constraints combined with X-ray and radio features, we consider two merging scenarios, carry out the corresponding numerical simulations, and discuss strengths and weaknesses of each case.

==> A521_spec_all_within_2Mpc.txt <==
7.348071799999999598e+01 -1.023776400000000031e+01 2.527050000000000129e-01
7.349928199999999379e+01 -1.020505999999999958e+01 2.358260000000000078e-01
7.350443099999999674e+01 -1.021879400000000082e+01 2.462940000000000129e-01
7.351482300000000691e+01 -1.021645700000000012e+01 2.506599999999999939e-01
7.352373099999999795e+01 -1.021674999999999933e+01 2.456369999999999942e-01
7.352491799999999955e+01 -1.021665300000000087e+01 2.458500000000000130e-01
7.352590800000000115e+01 -1.026474800000000087e+01 2.445589999999999986e-01
7.352580000000000382e+01 -1.022220000000000084e+01 2.482880000000000087e-01
7.352929500000000473e+01 -1.024590800000000002e+01 2.387789999999999913e-01
7.352998999999999796e+01 -1.028177699999999994e+01 2.442320000000000046e-01
7.353221100000000376e+01 -1.022922900000000013e+01 2.406659999999999910e-01
7.353364299999999787e+01 -1.026957600000000070e+01 2.342450000000000088e-01
7.353403099999999881e+01 -1.021472299999999933e+01 2.497489999999999988e-01
7.353680500000000109e+01 -1.024264100000000077e+01 2.492620000000000113e-01
7.353912800000000516e+01 -1.024651500000000048e+01 2.556100000000000039e-01
7.354064999999999941e+01 -1.027223000000000042e+01 2.524810000000000110e-01
7.354399899999999946e+01 -1.024794499999999964e+01 2.352360000000000007e-01
7.354530099999999493e+01 -1.024116300000000024e+01 2.464540000000000064e-01
7.355486299999999744e+01 -1.025280599999999964e+01 2.501800000000000135e-01
7.355906400000000644e+01 -1.026396699999999917e+01 2.447729999999999906e-01
7.356309400000000664e+01 -1.026391399999999976e+01 2.419469999999999954e-01
7.356429199999999469e+01 -1.027038100000000043e+01 2.470209999999999906e-01
7.357229300000000194e+01 -1.030175999999999981e+01 2.528380000000000072e-01
7.357887999999999806e+01 -1.029398100000000049e+01 2.530149999999999899e-01
7.357955599999999663e+01 -1.027977600000000002e+01 2.470809999999999951e-01
7.358558800000000133e+01 -1.020776000000000039e+01 2.478309999999999957e-01
7.359741400000000056e+01 -1.020673400000000086e+01 2.516010000000000191e-01
7.360137500000000443e+01 -1.020001599999999975e+01 2.403260000000000118e-01
7.345141700000000640e+01 -1.019711099999999959e+01 2.438390000000000002e-01
7.345808300000000202e+01 -1.018855800000000045e+01 2.524509999999999810e-01
7.346687500000000171e+01 -1.020869399999999949e+01 2.468710000000000071e-01
7.347812500000000568e+01 -1.020545800000000014e+01 2.473180000000000101e-01
7.348499999999999943e+01 -1.016726399999999941e+01 2.494530000000000081e-01
7.348516700000000412e+01 -1.022411100000000062e+01 2.541120000000000045e-01
7.348566700000000651e+01 -1.024619200000000063e+01 2.508469999999999867e-01
7.349208299999999383e+01 -1.020256900000000044e+01 2.494129999999999958e-01
7.349416700000000446e+01 -1.023900300000000030e+01 2.487850000000000061e-01
7.349487499999999329e+01 -1.022384699999999924e+01 2.373979999999999979e-01
7.349562500000000398e+01 -1.019057800000000036e+01 2.424810000000000021e-01
7.349795799999999701e+01 -1.021664400000000050e+01 2.450199999999999878e-01
7.349970799999999826e+01 -1.021711900000000028e+01 2.436119999999999952e-01
7.350112500000000182e+01 -1.023475799999999936e+01 2.487520000000000009e-01
7.350487499999999841e+01 -1.020642800000000072e+01 2.490290000000000004e-01
7.350587500000000318e+01 -1.018786099999999983e+01 2.384650000000000103e-01
7.350674999999999670e+01 -1.023533300000000068e+01 2.465970000000000106e-01
7.350974999999999682e+01 -1.023455599999999954e+01 2.344990000000000130e-01
7.351629200000000708e+01 -1.020435600000000065e+01 2.498400000000000065e-01
7.351675000000000182e+01 -1.024512200000000028e+01 2.467739999999999934e-01
7.351929199999999298e+01 -1.029214200000000012e+01 2.425440000000000096e-01
7.352041699999999480e+01 -1.020102200000000003e+01 2.428410000000000013e-01
7.352108300000000440e+01 -1.026785300000000056e+01 2.330079999999999929e-01
7.352283300000000565e+01 -1.023633300000000013e+01 2.500359999999999805e-01
7.352312499999999318e+01 -1.029370300000000071e+01 2.497129999999999905e-01
7.352412499999999795e+01 -1.019491900000000051e+01 2.475880000000000025e-01
7.352491700000000208e+01 -1.022127799999999986e+01 2.487419999999999909e-01
7.352649999999999864e+01 -1.018053899999999956e+01 2.475509999999999933e-01
7.352929199999999810e+01 -1.020208599999999954e+01 2.484220000000000039e-01
7.352941699999999514e+01 -1.029886100000000049e+01 2.479820000000000080e-01
7.352958300000000236e+01 -1.022132200000000068e+01 2.475209999999999910e-01
7.352975000000000705e+01 -1.025315600000000060e+01 2.472040000000000071e-01
7.353354199999999707e+01 -1.023386099999999921e+01 2.479520000000000057e-01
7.353379200000000537e+01 -1.017235299999999931e+01 2.479349999999999887e-01
7.353391700000000242e+01 -1.018660799999999966e+01 2.486250000000000127e-01
7.353504200000000424e+01 -1.021165300000000009e+01 2.530649999999999844e-01
7.353583299999999667e+01 -1.026391699999999929e+01 2.509839999999999849e-01
7.353629200000000310e+01 -1.030533100000000069e+01 2.396590000000000109e-01
7.353679200000000549e+01 -1.018011699999999919e+01 2.477010000000000045e-01
7.353700000000000614e+01 -1.024944400000000044e+01 2.442890000000000061e-01
7.353783300000000622e+01 -1.025969399999999965e+01 2.482979999999999909e-01
7.353904199999999491e+01 -1.023624200000000073e+01 2.559699999999999753e-01
7.353945799999999622e+01 -1.028661100000000062e+01 2.519279999999999853e-01
7.354108300000000042e+01 -1.026753599999999977e+01 2.432320000000000038e-01
7.354125000000000512e+01 -1.023705600000000082e+01 2.434080000000000132e-01
7.354125000000000512e+01 -1.029283299999999990e+01 2.628820000000000046e-01
7.354608299999999588e+01 -1.029310000000000080e+01 2.530479999999999952e-01
7.354883300000000190e+01 -1.024313300000000027e+01 2.366699999999999915e-01
7.355162500000000136e+01 -1.023713300000000004e+01 2.404199999999999948e-01
7.355208299999999610e+01 -1.023897499999999994e+01 2.338349999999999873e-01
7.355304200000000492e+01 -1.026422200000000018e+01 2.467209999999999959e-01
7.355424999999999613e+01 -1.026438899999999954e+01 2.434520000000000017e-01
7.355454199999999787e+01 -1.023128099999999918e+01 2.403899999999999926e-01
7.356154200000000287e+01 -1.029646900000000009e+01 2.341320000000000068e-01
7.356449999999999534e+01 -1.023171400000000020e+01 2.509370000000000211e-01
7.356587500000000546e+01 -1.027982199999999935e+01 2.397459999999999869e-01
7.356670800000000554e+01 -1.026988899999999916e+01 2.499460000000000015e-01
7.356687499999999602e+01 -1.021601700000000079e+01 2.425140000000000073e-01
7.356699999999999307e+01 -1.016912800000000061e+01 2.462699999999999889e-01
7.357049999999999557e+01 -1.030275299999999916e+01 2.437350000000000072e-01
7.357241700000000151e+01 -1.018268300000000082e+01 2.482020000000000060e-01
7.357320799999999394e+01 -1.030015599999999942e+01 2.522110000000000185e-01
7.357570800000000588e+01 -1.017506099999999947e+01 2.486919999999999964e-01
7.357579200000000696e+01 -1.022739699999999985e+01 2.421240000000000059e-01
7.357862500000000239e+01 -1.030338099999999990e+01 2.486589999999999911e-01
7.357862500000000239e+01 -1.019525800000000082e+01 2.421679999999999944e-01
7.357883300000000304e+01 -1.025469200000000036e+01 2.494560000000000111e-01
7.358241700000000662e+01 -1.019085600000000014e+01 2.531979999999999786e-01
7.358358300000000440e+01 -1.022464199999999934e+01 2.454060000000000130e-01
7.358733300000000099e+01 -1.027910299999999921e+01 2.612670000000000270e-01
7.359020800000000406e+01 -1.027806099999999923e+01 2.454060000000000130e-01
7.359300000000000352e+01 -1.027368599999999965e+01 2.458170000000000077e-01
7.359312500000000057e+01 -1.028705599999999976e+01 2.421439999999999981e-01
7.359433300000000600e+01 -1.027796400000000077e+01 2.642930000000000001e-01
7.359658299999999542e+01 -1.029946100000000087e+01 2.420609999999999984e-01
7.359887500000000671e+01 -1.028629699999999936e+01 2.605870000000000131e-01
7.360379199999999855e+01 -1.028278099999999995e+01 2.432650000000000090e-01
7.342528299999999319e+01 -1.025550600000000045e+01 2.409820000000000018e-01
7.346857900000000541e+01 -1.026509500000000052e+01 2.368659999999999932e-01
7.348381700000000194e+01 -1.022456900000000068e+01 2.401939999999999908e-01
7.346461299999999994e+01 -1.022708300000000037e+01 2.479609999999999870e-01
7.347518300000000124e+01 -1.019671899999999987e+01 2.392199999999999882e-01
7.343502100000000610e+01 -1.019523099999999971e+01 2.468490000000000129e-01
7.342635799999999335e+01 -1.018114699999999928e+01 2.458130000000000037e-01
7.345823699999999690e+01 -1.019198599999999999e+01 2.515450000000000186e-01
7.350227499999999736e+01 -1.019864500000000085e+01 2.538239999999999941e-01
7.344120800000000315e+01 -1.012820499999999946e+01 2.270330000000000126e-01
7.346431699999999410e+01 -1.014397300000000079e+01 2.504750000000000032e-01
7.347975800000000390e+01 -1.016179799999999922e+01 2.507869999999999822e-01
7.348815799999999854e+01 -1.015946399999999983e+01 2.518290000000000251e-01
7.349754199999999571e+01 -1.016921699999999973e+01 2.502480000000000260e-01
7.350706300000000226e+01 -1.016703299999999999e+01 2.505800000000000249e-01
7.352774599999999339e+01 -1.018503899999999973e+01 2.473690000000000055e-01
7.363321700000000192e+01 -1.017362199999999994e+01 2.466260000000000119e-01
7.353238799999999742e+01 -1.019616700000000087e+01 2.503449999999999842e-01
7.359876300000000526e+01 -1.021801400000000015e+01 2.492929999999999868e-01
7.360968800000000556e+01 -1.024685299999999977e+01 2.420549999999999924e-01
7.352872100000000444e+01 -1.022351399999999977e+01 2.480769999999999920e-01
7.356616300000000308e+01 -1.023515500000000067e+01 2.440559999999999952e-01
7.356161299999999414e+01 -1.026046400000000069e+01 2.502190000000000247e-01
7.356868799999999453e+01 -1.025257799999999975e+01 2.458539999999999892e-01
7.357883800000000463e+01 -1.032801100000000005e+01 2.453790000000000138e-01
7.351551700000000267e+01 -1.029187800000000053e+01 2.544390000000000263e-01
7.352653800000000217e+01 -1.030390799999999984e+01 2.534839999999999871e-01
7.348114200000000551e+01 -1.025013399999999919e+01 2.461810000000000109e-01
7.361304599999999709e+01 -1.023924200000000084e+01 2.425400000000000056e-01
7.360786299999999471e+01 -1.015828600000000037e+01 2.474540000000000073e-01
7.361915399999999465e+01 -1.022759399999999985e+01 2.432259999999999978e-01
7.360269599999999457e+01 -1.016938299999999984e+01 2.479000000000000092e-01
7.349275000000000091e+01 -1.032238100000000003e+01 2.529549999999999854e-01
7.362180399999999736e+01 -1.031695599999999935e+01 2.459060000000000135e-01
7.349275000000000091e+01 -1.029302500000000009e+01 2.452330000000000065e-01
7.353897100000000364e+01 -1.025290599999999941e+01 2.502099999999999880e-01
7.350384200000000590e+01 -1.030537200000000020e+01 2.424540000000000028e-01
7.353319199999999967e+01 -1.026011699999999927e+01 2.585509999999999753e-01
7.351421200000000056e+01 -1.032055000000000078e+01 2.487240000000000006e-01
7.348672100000000285e+01 -1.029356399999999994e+01 2.421129999999999949e-01
7.355964600000000075e+01 -1.032685900000000068e+01 2.362070000000000003e-01
7.343685800000000086e+01 -1.025039800000000056e+01 2.403260000000000118e-01
7.344645800000000690e+01 -1.016815000000000069e+01 2.427219999999999933e-01
7.353612099999999430e+01 -1.023966399999999943e+01 2.490989999999999871e-01
7.355165800000000331e+01 -1.022957800000000006e+01 2.553659999999999819e-01
7.353653799999999308e+01 -1.033158300000000018e+01 2.470549999999999968e-01
7.352867100000000278e+01 -1.023309099999999994e+01 2.435279999999999945e-01
7.349654599999999505e+01 -1.028786700000000032e+01 2.472749999999999948e-01
7.348762100000000430e+01 -1.021193599999999968e+01 2.438150000000000039e-01
7.349487899999999740e+01 -1.025307500000000083e+01 2.489099999999999924e-01
7.350455800000000295e+01 -1.020161599999999957e+01 2.523050000000000015e-01
7.345943699999999410e+01 -1.029679499999999948e+01 2.428819999999999868e-01
7.346242900000000020e+01 -1.026833099999999988e+01 2.468299999999999939e-01
7.352117900000000361e+01 -1.018748399999999954e+01 2.477820000000000022e-01
7.340425799999999867e+01 -1.028718399999999988e+01 2.445259999999999934e-01
7.345955399999999713e+01 -1.020166700000000048e+01 2.432040000000000035e-01
7.350073799999999835e+01 -1.018713100000000082e+01 2.477020000000000055e-01
7.346958300000000008e+01 -1.014936900000000009e+01 2.449220000000000008e-01
7.352742499999999382e+01 -1.015683100000000039e+01 2.432310000000000028e-01
7.349270799999999326e+01 -1.011143000000000036e+01 2.427259999999999973e-01
7.353591299999999364e+01 -1.013134200000000007e+01 2.467880000000000074e-01
7.357982900000000370e+01 -1.012529999999999930e+01 2.503290000000000237e-01
7.359401699999999380e+01 -1.015927499999999917e+01 2.466750000000000054e-01
7.364943300000000193e+01 -1.019221399999999988e+01 2.501729999999999787e-01
7.356237099999999884e+01 -1.017744399999999949e+01 2.453770000000000118e-01
7.365384600000000148e+01 -1.029017999999999944e+01 2.439759999999999984e-01
7.361385400000000345e+01 -1.022043599999999941e+01 2.490199999999999914e-01
7.362285400000000379e+01 -1.024413599999999924e+01 2.466730000000000034e-01
7.358710000000000662e+01 -1.027645599999999959e+01 2.474719999999999975e-01
7.362070799999999338e+01 -1.029634500000000052e+01 2.421179999999999999e-01
7.360244199999999637e+01 -1.027786599999999950e+01 2.467499999999999971e-01
7.358674999999999500e+01 -1.031213900000000017e+01 2.475479999999999903e-01
7.356819199999999626e+01 -1.026789800000000064e+01 2.486879999999999924e-01
7.352590800000000115e+01 -1.010767700000000069e+01 2.433059999999999945e-01
7.359217099999999334e+01 -1.015214699999999937e+01 2.479089999999999905e-01
7.359942900000000066e+01 -1.025167000000000073e+01 2.519609999999999905e-01
7.361225399999999297e+01 -1.018531699999999951e+01 2.477159999999999918e-01
7.364913799999999355e+01 -1.021485500000000002e+01 2.530870000000000064e-01
7.351813799999999333e+01 -1.022121100000000027e+01 2.892830000000000124e-01
7.354822799999999461e+01 -1.023884499999999953e+01 2.117829999999999990e-01
7.356426799999999844e+01 -1.028116699999999994e+01 3.657360000000000055e-01
7.356879399999999691e+01 -1.027683399999999914e+01 3.099640000000000173e-01
7.345941700000000196e+01 -1.020527799999999985e+01 8.580599999999999339e-02
7.346479200000000276e+01 -1.021191699999999969e+01 -6.999999999999999895e-06
7.346670799999999701e+01 -1.019785300000000028e+01 -6.999999999999999895e-06
7.346929199999999582e+01 -1.022319399999999945e+01 -6.999999999999999895e-06
7.347691700000000026e+01 -1.020816899999999983e+01 -6.999999999999999895e-06
7.347837499999999977e+01 -1.018105599999999988e+01 -6.999999999999999895e-06
7.349745799999999463e+01 -1.022027800000000042e+01 -6.999999999999999895e-06
7.350291699999999651e+01 -1.021936099999999925e+01 6.101649999999999574e-01
7.350729200000000674e+01 -1.020957499999999918e+01 3.318760000000000043e-01
7.350941699999999912e+01 -1.021385000000000076e+01 3.329300000000000037e-01
7.351237500000000580e+01 -1.019140600000000063e+01 -6.999999999999999895e-06
7.351358299999999701e+01 -1.022288900000000034e+01 1.326420000000000099e-01
7.351675000000000182e+01 -1.015623599999999982e+01 -6.999999999999999895e-06
7.351716700000000060e+01 -1.023919399999999946e+01 -6.999999999999999895e-06
7.351866699999999355e+01 -1.019855800000000023e+01 -6.999999999999999895e-06
7.352183300000000088e+01 -1.017531400000000019e+01 3.000000000000000076e-06
7.352333299999999383e+01 -1.018763900000000078e+01 -6.999999999999999895e-06
7.352583300000000577e+01 -1.021084699999999934e+01 -6.999999999999999895e-06
7.352654200000000628e+01 -1.026666099999999915e+01 3.649390000000000134e-01
7.352891700000000696e+01 -1.019623099999999916e+01 -6.999999999999999895e-06
7.352966700000000344e+01 -1.021145800000000037e+01 3.672440000000000149e-01
7.353745800000000088e+01 -1.018526699999999963e+01 3.666340000000000154e-01
7.354229200000000333e+01 -1.021538900000000005e+01 -6.999999999999999895e-06
7.354329199999999389e+01 -1.024611100000000086e+01 2.915780000000000038e-01
7.354408300000000054e+01 -1.025292800000000071e+01 3.553220000000000267e-01
7.354612500000000352e+01 -1.025911100000000076e+01 -6.999999999999999895e-06
7.354808300000000543e+01 -1.030339700000000036e+01 -6.999999999999999895e-06
7.355008300000000077e+01 -1.017422200000000032e+01 -6.999999999999999895e-06
7.355008300000000077e+01 -1.029980600000000024e+01 -6.999999999999999895e-06
7.355129200000000367e+01 -1.027597500000000075e+01 -6.999999999999999895e-06
7.355474999999999852e+01 -1.022260799999999925e+01 9.366499999999999826e-02
7.355599999999999739e+01 -1.018823899999999938e+01 -6.999999999999999895e-06
7.355791700000000333e+01 -1.022564400000000084e+01 2.959180000000000144e-01
7.355920799999999815e+01 -1.022872199999999943e+01 3.571770000000000223e-01
7.356245800000000656e+01 -1.018931899999999935e+01 2.889599999999999946e-01
7.356262499999999704e+01 -1.023024200000000050e+01 4.261610000000000120e-01
7.356508300000000133e+01 -1.028914999999999935e+01 4.363020000000000231e-01
7.356533299999999542e+01 -1.016930299999999932e+01 3.661369999999999902e-01
7.356720799999999372e+01 -1.020231399999999944e+01 -6.999999999999999895e-06
7.357470800000000111e+01 -1.030125800000000069e+01 -6.999999999999999895e-06
7.357679199999999753e+01 -1.028075800000000051e+01 2.952540000000000164e-01
7.357733299999999588e+01 -1.022756900000000080e+01 3.258690000000000198e-01
7.358229199999999537e+01 -1.023044400000000032e+01 -6.999999999999999895e-06
7.358554200000000378e+01 -1.017283300000000068e+01 -6.999999999999999895e-06
7.358716699999999378e+01 -1.023218600000000045e+01 -6.999999999999999895e-06
7.358799999999999386e+01 -1.016108599999999917e+01 -6.999999999999999895e-06
7.359250000000000114e+01 -1.024728600000000078e+01 -6.999999999999999895e-06
7.359458300000000008e+01 -1.025361400000000067e+01 1.804779999999999995e-01
7.359662500000000307e+01 -1.021064400000000028e+01 -6.999999999999999895e-06
7.359970800000000679e+01 -1.019069200000000031e+01 2.952839999999999909e-01
7.360250000000000625e+01 -1.023669399999999996e+01 3.543149999999999911e-01
7.341475800000000618e+01 -1.022179399999999916e+01 1.580060000000000076e-01
7.359694600000000264e+01 -1.019251599999999947e+01 2.940050000000000163e-01
7.355374600000000385e+01 -1.030131899999999945e+01 2.896920000000000051e-01
7.355169200000000274e+01 -1.034229799999999955e+01 2.819209999999999772e-01
7.351805400000000645e+01 -1.017348100000000066e+01 3.648859999999999881e-01
7.351980799999999761e+01 -1.008113099999999918e+01 3.645120000000000027e-01
7.357136300000000517e+01 -1.010897699999999944e+01 2.941690000000000138e-01
7.358311700000000144e+01 -1.022281899999999943e+01 2.951579999999999759e-01
7.356884599999999352e+01 -1.029834800000000072e+01 3.579740000000000144e-01
7.355415399999999693e+01 -1.034324999999999939e+01 2.821750000000000091e-01
7.344340400000000102e+01 -1.010843900000000062e+01 2.964160000000000128e-01
7.350460800000000461e+01 -1.010590799999999945e+01 2.965030000000000165e-01
7.349404199999999321e+01 -1.016892200000000024e+01 2.980309999999999904e-01
7.344971200000000522e+01 -1.018992800000000010e+01 2.964240000000000208e-01
7.346647900000000675e+01 -1.014013100000000023e+01 2.266400000000000081e-01
7.350324200000000019e+01 -1.012820800000000077e+01 2.971929999999999850e-01
7.351069599999999582e+01 -1.012387799999999949e+01 2.985419999999999741e-01
7.354559999999999320e+01 -1.011345000000000027e+01 3.636050000000000115e-01
7.358055400000000645e+01 -1.027921399999999963e+01 3.642239999999999922e-01


==> a521field_MMT_Hectospec_redshifts.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: a521field_MMT_Hectospec_redshifts.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 11 F11.8  deg     RAdeg  Right Ascension
  13- 25 F13.9  deg     DEdeg  Declination
  27- 34 F8.6   ---     zspec  Spectroscopic redshift
  36- 43 A8     ---   e_zspec  1-sigma uncertainty of spectroscopic redshift
--------------------------------------------------------------------------------
Note (1):  MMT Hectospec observations from 22/10/2019 and 23/10/2019 
Note (2):  Targets span approximately 1 degree diameter MMT field of view 
Note (3):  Spectra reduced with HSRED 2.0 pipeline
Note (4):  Redshifts determine with hs_reduce1d 
--------------------------------------------------------------------------------
73.55282500 -10.472746940 0.095188 1.29E-05 
73.27260833 -10.615050280 0.100191 1.87E-05 
73.36300833 -10.250919440 0.102323 1.41E-05 
73.36040417 -10.217277500 0.102664 2.54E-05 
73.26810000 -10.239516390 0.104718 1.88E-05 
73.94930417 -10.388311390 0.124984 7.86E-06 
73.85091250  -9.832882778 0.129823 3.42E-05 
73.19583750  -9.994477222 0.133479 5.31E-05 
73.39580417  -9.955462500 0.140417 3.41E-05 
73.74363750  -9.910450833 0.143673 2.54E-05 
73.27894583 -10.145671940 0.145784 2.66E-05 
73.70925000  -9.912384167 0.150017 1.94E-05 
73.32362500 -10.480691940 0.151569 1.34E-05 
73.41475833 -10.221794170 0.158006 2.83E-05 
73.39851250 -10.336064440 0.158236 3.28E-05 
73.09880833 -10.113636110 0.159242 2.47E-05 
73.61595000 -10.081424720 0.160870 3.32E-05 
73.55106250  -9.721079722 0.160919 3.71E-05 
73.76096250 -10.273349720 0.175195 1.81E-05 
73.95194167 -10.221894170 0.177436 2.43E-05 
73.93694583 -10.001177780 0.177491 1.91E-05 
73.10294167  -9.983783611 0.177696 1.45E-05 
73.15797917 -10.525053060 0.179127 4.24E-05 
73.24251667  -9.822380000 0.179175 1.72E-05 
73.25028333 -10.368502500 0.179203 1.17E-05 
73.24389583  -9.831053611 0.179685 1.70E-05 
73.28000417  -9.875821944 0.179743 4.35E-05 
73.15470417  -9.875273611 0.179746 2.86E-05 
73.41507917  -9.912274444 0.179808 1.76E-05 
73.24241667 -10.361930830 0.180083 2.82E-05 
73.77654167  -9.977519167 0.181541 2.05E-05 
73.17332083 -10.562128060 0.197417 2.83E-05 
73.25185000 -10.336005280 0.197526 2.60E-05 
73.86512500 -10.098266670 0.197638 2.74E-05 
73.24934167 -10.339291670 0.198164 1.55E-05 
73.44797500  -9.717467222 0.198943 2.20E-05 
73.63213750  -9.831269167 0.211738 2.39E-05 
73.63213750  -9.831269167 0.211741 1.86E-05 
73.48982500 -10.667883060 0.214610 3.83E-05 
73.00225417 -10.189144170 0.215510 9.22E-05 
73.70176667  -9.974370833 0.222749 1.98E-05 
73.84592917  -9.955449167 0.223084 2.33E-05 
73.82934167  -9.975246389 0.223521 2.51E-05 
73.49690417  -9.979333889 0.224152 3.11E-05 
73.36327917 -10.018441110 0.224501 4.21E-05 
73.36215833 -10.012641940 0.224635 5.59E-05 
73.18621667 -10.530663610 0.225152 3.09E-05 
73.21093750  -9.975405556 0.225912 3.88E-05 
73.39606250 -10.653319440 0.226184 5.34E-05 
73.03763333 -10.006233330 0.226237 2.19E-05 
73.38250833 -10.325014170 0.226258 1.08E-05 
73.39684167 -10.124888330 0.226420 3.07E-05 
73.46647917 -10.140131110 0.226640 2.49E-05 
73.30749583  -9.821625833 0.227011 6.56E-05 
73.44120833 -10.128205280 0.227033 3.45E-05 
73.04710833 -10.371141390 0.227080 2.33E-05 
73.10247083 -10.027755830 0.227164 2.91E-05 
73.08872917 -10.361833610 0.227544 2.98E-05 
73.83353333 -10.405686390 0.227558 2.39E-05 
73.01281250 -10.346461390 0.228662 6.43E-05 
73.37624167 -10.130450280 0.228937 1.77E-05 
73.55964583 -10.326858610 0.236207 1.85E-05 
73.46857917 -10.265094720 0.236866 5.71E-05 
73.09929167 -10.382717220 0.237045 1.29E-05 
73.09856250 -10.373639170 0.237567 4.06E-05 
73.06881667 -10.378258610 0.238337 6.55E-05 
73.47518333 -10.196719170 0.239220 5.63E-05 
73.19289167 -10.314480830 0.239744 2.70E-05 
73.48381667 -10.224569440 0.240194 6.95E-05 
73.41307500 -10.361097220 0.240322 8.75E-05 
73.43685833 -10.250397780 0.240326 2.93E-05 
73.42528333 -10.255505560 0.240982 5.86E-05 
73.34505417 -10.126253060 0.241361 4.66E-05 
73.56783750  -9.956112778 0.241601 2.56E-05 
73.60968750 -10.246852780 0.242055 3.04E-05 
73.48672083 -10.293563890 0.242113 2.99E-05 
73.62070833 -10.296344720 0.242118 4.62E-05 
73.19497917 -10.259377500 0.242253 3.57E-05 
73.76704167 -10.429036110 0.242339 3.37E-05 
73.37639167 -10.063200000 0.242395 6.09E-05 
73.30265417 -10.334860830 0.242436 5.74E-05 
73.50384167 -10.305372220 0.242454 1.35E-04 
73.79848333 -10.162719720 0.242471 6.69E-05 
73.61304583 -10.239241670 0.242540 4.13E-05 
73.28472500 -10.159125280 0.242556 3.98E-05 
73.22796250 -10.347235560 0.242638 2.84E-05 
73.44645833 -10.168150000 0.242722 4.03E-05 
73.49270833 -10.111430280 0.242726 3.77E-05 
73.22458333 -10.154305560 0.242751 4.68E-05 
73.82032917 -10.347524720 0.242781 4.71E-05 
73.45943750 -10.296795000 0.242882 2.36E-05 
73.27029583 -10.258541940 0.242949 4.30E-05 
73.24702917 -10.167430830 0.242993 1.73E-05 
73.39470833  -9.934006667 0.243165 5.11E-05 
73.52699583 -10.061141940 0.243195 1.29E-05 
73.45955417 -10.201666940 0.243204 4.31E-05 
73.61915417 -10.227594440 0.243226 3.63E-05 
73.52742500 -10.156830830 0.243231 5.95E-05 
73.53209583  -9.746004167 0.243235 3.71E-05 
73.52590833 -10.107677500 0.243306 8.28E-05 
73.91103750 -10.370060830 0.243336 1.70E-05 
73.11956250 -10.165081110 0.243581 2.03E-05 
73.53395417  -9.990998333 0.243797 4.50E-05 
73.23692500  -9.923512500 0.243915 1.67E-05 
73.65384583 -10.290180280 0.243976 4.41E-05 
73.84351667  -9.770498333 0.244102 4.21E-05 
73.47467500 -10.531433060 0.244163 2.96E-05 
73.55558333 -10.395889170 0.244280 3.79E-05 
73.59566667 -10.362539170 0.244352 5.86E-05 
73.71433333 -10.609335830 0.244466 3.13E-05 
73.46185833  -9.941000833 0.244510 2.62E-05 
73.40425833 -10.287183890 0.244526 5.57E-05 
73.28387083 -10.439475000 0.244725 3.73E-05 
73.54818333  -9.907187500 0.244849 1.94E-05 
73.70793333 -10.197122500 0.244863 5.80E-05 
73.46958333 -10.149369170 0.244922 4.08E-05 
74.04140833 -10.162325000 0.244963 3.25E-05 
73.17463750 -10.253744170 0.245024 1.69E-04 
73.33770417 -10.364472500 0.245084 3.39E-05 
73.62037917 -10.340225280 0.245197 4.49E-05 
73.48121250  -9.989093889 0.245218 2.53E-05 
73.48121250  -9.989093889 0.245224 2.22E-05 
73.49275000 -10.293025000 0.245233 7.93E-05 
73.32672917 -10.177127780 0.245316 1.88E-05 
73.56237083 -10.177444440 0.245377 6.68E-05 
73.57883750 -10.328011390 0.245379 2.94E-05 
73.75809583  -9.737720556 0.245441 7.32E-06 
73.42775417  -9.925190000 0.245602 5.09E-05 
73.14090000 -10.464571940 0.245738 2.90E-05 
73.42635833 -10.181147500 0.245813 4.37E-05 
73.50585833  -9.893494722 0.245871 5.04E-05 
73.62180417 -10.316955560 0.245906 3.65E-05 
73.47180417 -10.054310830 0.245911 7.01E-05 
73.53617083  -9.847612500 0.246215 3.34E-05 
73.64816667 -10.122686390 0.246442 4.66E-05 
73.32502083 -10.179791390 0.246458 1.52E-05 
73.32497083 -10.160116110 0.246566 2.11E-05 
73.12234583 -10.370778060 0.246596 5.32E-05 
73.63321667 -10.173622220 0.246626 1.10E-04 
73.34221667 -10.346571940 0.246646 3.55E-05 
73.62285417 -10.244135830 0.246673 2.97E-05 
73.59401667 -10.159275000 0.246675 4.94E-05 
73.71172917 -10.303530560 0.246736 4.06E-05 
73.76157917 -10.313891390 0.246775 5.03E-05 
73.53591250 -10.131341940 0.246788 3.81E-05 
73.46242917 -10.268330560 0.246830 4.81E-05 
73.59849167  -9.829953056 0.246849 2.78E-05 
73.43502083 -10.195230560 0.246849 4.22E-05 
73.12562917 -10.181724440 0.246973 3.26E-05 
73.53653750 -10.331583060 0.247055 2.23E-05 
73.69630833 -10.448227780 0.247171 2.42E-05 
73.49251250  -9.942272222 0.247188 6.06E-05 
73.49654583 -10.287866670 0.247275 5.67E-05 
73.52774583 -10.185038610 0.247369 5.25E-05 
73.42009167 -10.091577500 0.247397 6.09E-05 
73.60786250 -10.158286110 0.247454 5.28E-05 
73.58710000 -10.276455830 0.247472 4.22E-05 
73.14414167 -10.409338890 0.247543 4.35E-05 
73.58675000 -10.312138610 0.247548 1.99E-05 
73.18415000  -9.923594444 0.247700 3.41E-05 
73.61225417 -10.185316940 0.247716 7.42E-05 
73.52117917 -10.187483890 0.247782 1.48E-04 
73.39121667 -10.098297220 0.247806 3.12E-05 
73.52545000  -9.886814167 0.247823 4.62E-05 
73.79497917 -10.165369170 0.247856 4.59E-05 
73.79334167 -10.476760830 0.247891 2.37E-05 
73.52625000  -9.954651944 0.247893 3.90E-05 
73.60269583 -10.169383060 0.247900 2.13E-05 
73.59217083 -10.152147220 0.247909 4.45E-05 
73.46461250 -10.227083330 0.247961 4.45E-05 
73.42965417 -10.066127780 0.247997 2.60E-05 
73.52555833  -9.970128889 0.248000 3.40E-05 
73.84155000  -9.960650556 0.248082 4.41E-05 
73.50939167 -10.042755000 0.248159 8.74E-05 
73.79769167  -9.963603889 0.248265 4.53E-05 
73.70794167  -9.727838611 0.248338 3.73E-05 
73.66291667  -9.822483889 0.248377 3.65E-05 
73.29492500 -10.009694170 0.248498 2.75E-05 
73.66712083  -9.885330278 0.248564 7.10E-05 
73.51421250 -10.320550000 0.248724 3.43E-05 
73.58679167 -10.008891940 0.249011 3.59E-05 
73.79835417 -10.187777500 0.249014 2.76E-05 
73.61385417 -10.220436110 0.249020 3.99E-05 
73.67684167  -9.842838333 0.249080 1.54E-05 
73.54182917  -9.896117222 0.249128 1.80E-05 
73.58679167 -10.008891940 0.249141 3.38E-05 
73.39158333 -10.306630000 0.249183 3.90E-05 
73.59876250 -10.218013890 0.249293 4.46E-05 
73.69805417 -10.252147780 0.249436 2.60E-05 
73.58980000 -10.397802220 0.249450 4.59E-05 
73.56679167  -9.938835278 0.249669 4.54E-05 
73.41632500  -9.968213056 0.249738 4.70E-05 
73.60990833  -9.828166944 0.249789 3.98E-05 
73.39692083 -10.292200000 0.249922 2.12E-05 
73.64943333 -10.192213890 0.250173 2.79E-05 
73.53897083 -10.252905830 0.250210 3.20E-05 
73.30732500 -10.349389170 0.250241 6.77E-05 
74.00486667  -9.967692500 0.250246 2.70E-05 
73.49754167 -10.169217220 0.250248 5.12E-05 
73.57982917 -10.125300280 0.250329 3.25E-05 
73.55898750  -9.698990000 0.250337 2.47E-05 
73.53238750 -10.196166940 0.250345 1.16E-04 
73.46431667 -10.143972500 0.250475 5.29E-05 
73.51633750 -10.040283330 0.250530 1.73E-05 
73.50706250 -10.167033330 0.250580 8.89E-05 
73.79962917 -10.173116670 0.250663 1.77E-05 
73.47975833 -10.161797500 0.250787 2.81E-05 
73.76852083 -10.158952780 0.250943 4.21E-05 
73.59578750  -9.956485833 0.251053 5.50E-05 
73.83417083 -10.098713890 0.251109 5.48E-05 
73.79465833 -10.137617220 0.251258 1.43E-04 
73.45823750 -10.191986110 0.251545 3.94E-05 
73.73725000 -10.238633060 0.251547 8.03E-05 
73.68064583 -10.194911110 0.251676 6.88E-05 
73.43349583 -10.097827780 0.251796 7.56E-05 
73.48815833 -10.159463890 0.251829 8.72E-05 
73.47561667  -9.772791944 0.251863 2.90E-05 
73.21630833 -10.129808330 0.251930 6.25E-05 
73.59942917 -10.251670000 0.251961 1.03E-04 
73.76640417 -10.191027780 0.251994 7.77E-05 
73.50455833 -10.201616390 0.252305 5.79E-05 
73.58584583  -9.974981389 0.252403 2.25E-05 
73.79843333 -10.174191390 0.252424 5.48E-05 
73.47962500 -10.058900000 0.252445 4.38E-05 
73.44592083  -9.776065000 0.252606 3.33E-05 
73.49275000 -10.322381110 0.252955 1.70E-05 
73.12369167  -9.875847778 0.252976 5.72E-05 
73.76352500 -10.159975000 0.252981 4.23E-05 
73.64913750 -10.214855280 0.253087 2.69E-05 
73.51551667 -10.291877780 0.254439 3.83E-05 
73.14813333  -9.835729722 0.257512 5.45E-05 
73.06237083 -10.322605000 0.262418 6.76E-05 
73.13695000 -10.191869720 0.262635 3.47E-05 
73.72609167 -10.155236110 0.262800 2.88E-05 
73.75961250 -10.351369720 0.264378 4.35E-05 
73.11307083 -10.472713330 0.266266 7.13E-05 
72.99171250 -10.224794440 0.272035 4.80E-05 
73.66809167 -10.065147500 0.272281 7.66E-05 
73.74328333 -10.436772220 0.274356 1.80E-05 
73.65645417 -10.403050560 0.275099 7.50E-05 
73.75772917 -10.428936110 0.275102 6.07E-05 
73.76667917 -10.389622780 0.275270 2.86E-05 
73.16741667  -9.850580278 0.275507 1.53E-05 
73.73571250 -10.289577500 0.276945 3.43E-05 
73.68465833 -10.273655830 0.277415 4.66E-05 
73.08896667 -10.429002780 0.278252 6.00E-05 
73.11853333 -10.097036390 0.278462 1.24E-05 
73.32877500  -9.727452222 0.279932 1.59E-05 
73.17852083 -10.338694440 0.280137 5.91E-05 
73.23010833  -9.844970833 0.280801 3.51E-05 
73.23010833  -9.844970833 0.280921 5.04E-05 
73.41620417 -10.378286390 0.281416 3.96E-05 
73.55169167 -10.342297500 0.281921 5.39E-05 
73.55415417 -10.343250280 0.282175 3.09E-05 
73.52417083 -10.643311390 0.289665 6.28E-05 
73.55374583 -10.301319170 0.289692 1.83E-04 
73.93827500 -10.215864170 0.292489 2.76E-05 
73.74630000  -9.741631389 0.292774 4.43E-05 
73.64898750 -10.124347780 0.292775 6.24E-05 
73.76512500  -9.894959444 0.292900 2.82E-05 
73.66891667 -10.133366670 0.293795 3.07E-05 
73.57291250 -10.643291390 0.293901 1.21E-04 
73.77381667 -10.048889170 0.294159 8.73E-05 
73.57136250 -10.108977220 0.294169 1.45E-04 
73.69902083 -10.114414170 0.294836 4.28E-05 
73.85241667 -10.433841670 0.295067 4.74E-05 
73.78093750 -10.179350000 0.295260 3.11E-05 
73.65306667 -10.137386390 0.295860 2.75E-05 
73.44340417 -10.108438610 0.296416 4.95E-05 
73.67913750 -10.085938330 0.296500 4.70E-05 
73.50460833 -10.105908330 0.296503 2.87E-05 
73.67896667 -10.097358610 0.296587 7.43E-05 
73.72890417 -10.427536110 0.297003 3.84E-05 
73.50324167 -10.128208060 0.297193 2.72E-05 
73.49095417  -9.930435278 0.297490 4.15E-05 
73.32649583 -10.234716390 0.297840 2.97E-05 
73.53025833  -9.882010556 0.297881 2.74E-05 
73.46300000  -9.917204722 0.297905 5.13E-05 
73.49404167 -10.168922500 0.298031 3.49E-05 
73.71793333 -10.569128060 0.298308 3.50E-05 
73.06067083 -10.192752780 0.298425 4.15E-05 
73.50185417  -9.866168056 0.298493 2.28E-05 
73.51069583 -10.123877500 0.298542 9.02E-05 
73.68144167  -9.723626111 0.302545 3.10E-05 
73.82332500 -10.034630830 0.302912 1.12E-04 
73.81912083 -10.335536110 0.308478 2.67E-05 
73.80251250 -10.382922220 0.308879 3.57E-05 
74.00573750 -10.143738610 0.309673 1.38E-05 
73.43221667 -10.646124720 0.309840 1.37E-04 
73.40095417 -10.579789170 0.311099 2.71E-05 
73.21395000 -10.162144720 0.311111 2.37E-05 
73.21395000 -10.162144720 0.311390 2.14E-05 
73.24014167 -10.100102500 0.312326 3.17E-05 
73.29358750  -9.824461111 0.312495 4.68E-05 
73.08121667 -10.291225560 0.312974 4.85E-05 
73.42992083 -10.598658610 0.313528 1.10E-04 
73.45497500 -10.528277500 0.316311 1.40E-04 
73.54272917 -10.603202780 0.316803 6.24E-05 
73.04125833 -10.066133610 0.323132 3.61E-05 
73.62766667  -9.995225833 0.328586 7.22E-05 
73.62766667  -9.995225833 0.328602 6.18E-05 
73.15141667  -9.934473056 0.337066 5.32E-05 
73.62355417  -9.966690000 0.342343 2.74E-05 
73.82442083 -10.345911110 0.343033 2.92E-05 
73.99447083 -10.331080560 0.344091 2.76E-05 
73.44879583 -10.377849440 0.345884 4.21E-05 
73.39155417  -9.998792778 0.346122 5.95E-05 
73.47295000 -10.455758060 0.346283 5.01E-05 
73.43088750 -10.356910830 0.346320 4.36E-05 
73.90957083  -9.950837222 0.348725 6.87E-05 
73.79980833  -9.769360556 0.348870 4.59E-05 
73.31424167  -9.902867222 0.350677 2.71E-05 
73.21332083  -9.950643611 0.354605 2.96E-05 
73.83420000 -10.151721940 0.357092 4.10E-05 
73.73507500 -10.115939170 0.357276 7.43E-05 
73.26852500 -10.116122220 0.358115 7.01E-05 
73.15065417 -10.100193890 0.358952 5.60E-05 
73.23023750  -9.926227500 0.359236 6.40E-05 
73.45992083  -9.959575556 0.360373 2.80E-05 
73.54560000 -10.113450000 0.363605 3.96E-05 
73.51980833 -10.081131110 0.364512 9.37E-05 
73.51805417 -10.173481110 0.364886 8.33E-05 
73.33861667 -10.261383060 0.364966 8.07E-05 
73.34233750 -10.142222500 0.365925 6.72E-05 
73.43917500 -10.445483330 0.368137 7.47E-05 
73.64921250 -10.439066940 0.368147 8.92E-05 
74.01442917 -10.183713890 0.368308 3.10E-05 
73.55875833 -10.491316670 0.368757 6.19E-05 
73.79928750 -10.480558330 0.372508 6.21E-05 
73.32940417 -10.410861110 0.375985 9.15E-05 
73.27335833 -10.259975560 0.376238 4.65E-05 
73.26736250 -10.405057780 0.377195 7.08E-05 
73.24736667 -10.208383610 0.377435 4.92E-05 
73.41784583 -10.565071940 0.377947 4.66E-05 
73.16290000 -10.242763610 0.378154 5.83E-05 
73.84350833 -10.468664170 0.380893 4.36E-05 
73.53861250 -10.584208610 0.382006 1.24E-04 
73.42344583  -9.737348611 0.383343 6.31E-05 
73.80232500 -10.418581110 0.386649 4.34E-05 
73.80803333 -10.459936110 0.386821 8.28E-05 
73.80999167 -10.374044440 0.390072 2.43E-05 
73.73378333 -10.118313890 0.390711 6.80E-05 
73.60437917 -10.608372780 0.391714 8.57E-05 
73.51145417 -10.387874720 0.392461 6.70E-05 
73.77235417  -9.878235000 0.393601 5.99E-05 
73.84772917 -10.250580830 0.404594 7.26E-05 
73.84852500  -9.999055833 0.404685 5.22E-05 
73.84852500  -9.999055833 0.404688 2.81E-05 
73.42120000 -10.473194170 0.413712 7.90E-05 
73.56597917 -10.074677500 0.413900 1.45E-04 
73.63130833 -10.154147220 0.413978 7.47E-05 
73.67124583 -10.001411390 0.414005 7.28E-05 
73.35715000  -9.774911944 0.414487 3.05E-04 
73.36199167 -10.166283610 0.414562 6.24E-05 
73.32705833 -10.500755280 0.414702 1.10E-04 
73.47536250 -10.286852780 0.414711 5.09E-05 
73.69813333 -10.097611390 0.415633 8.41E-05 
73.71945417  -9.948433056 0.415659 6.63E-05 
73.48437917 -10.430255830 0.415862 6.61E-05 
73.78289167 -10.479149720 0.416035 3.61E-05 
73.19160417  -9.998817500 0.416702 9.87E-05 
73.26832500  -9.906533333 0.417839 6.73E-05 
73.35447500 -10.426028330 0.418116 5.05E-05 
73.43242917 -10.458550560 0.419384 1.93E-05 
73.90636667 -10.134044720 0.423917 1.02E-04 
73.77067500  -9.934186111 0.424210 7.37E-05 
73.22247500 -10.367008330 0.427349 4.10E-05 
73.36021250 -10.041883330 0.442460 5.37E-05 
73.55626250 -10.156366390 0.443897 7.26E-05 
73.56698333 -10.154235830 0.444408 5.29E-05 
73.68096250  -9.929860000 0.446671 8.31E-05 
73.24256667 -10.277886390 0.448979 8.23E-05 
73.00728333 -10.246235830 0.449608 3.86E-05 
73.78112500 -10.212964170 0.454760 6.37E-05 
73.64122917 -10.453800280 0.454820 6.11E-05 
73.68663333 -10.116919440 0.455804 7.62E-05 
73.47986667 -10.480603330 0.456190 1.24E-04 
73.32490000 -10.109146940 0.456210 4.27E-05 
73.38649167 -10.069813610 0.456371 3.42E-05 
73.59563750 -10.140388610 0.456833 3.28E-05 
73.85227917 -10.069138610 0.457661 1.02E-04 
73.95370417  -9.933873056 0.458396 7.87E-05 
73.29985833 -10.061708330 0.463699 4.97E-05 
73.50809167 -10.079950280 0.464785 3.38E-05 
73.46917917  -9.797646389 0.475351 1.10E-04 
73.64220833 -10.631650000 0.484599 1.17E-04 
73.12107917 -10.010749720 0.486354 1.42E-04 
73.47725833 -10.325435560 0.497795 7.38E-05 
73.51470833 -10.103480280 0.498748 2.64E-05 
73.76645000 -10.002216390 0.513997 6.24E-05 
73.19272083 -10.487805280 0.523504 7.32E-05 
73.25660000 -10.244505830 0.530151 8.85E-05 
73.40556667  -9.918288333 0.562310 1.10E-04 
73.59092500 -10.427369170 0.586544 1.19E-04 
73.64380833  -9.772835833 0.595310 1.45E-04 
73.79681667 -10.378261670 0.660757 3.00E-05 

